Quantum Kibble-Zurek mechanism: Kink correlations after a quench in the quantum Ising chain

The transverse field in the quantum Ising chain is linearly ramped from the para- to the ferromagnetic phase across the quantum critical point at a rate characterized by a quench time $\tau_Q$. We calculate a connected kink-kink correlator in the final state at zero transverse field. The correlator is a sum of two terms: a negative (anti-bunching) Gaussian that depends on the Kibble-Zurek (KZ) correlation length only and a positive term that depends on a second longer scale of length. The second length is made longer by dephasing of the state excited near the critical point during the following ramp across the ferromagnetic phase. This interpretation is corroborated by considering a linear ramp that is halted in the ferromagnetic phase for a finite waiting time and then continued at the same rate as before the halt. The extra time available for dephasing increases the second scale of length that asymptotically grows linearly with the waiting time. The dephasing also suppresses magnitude of the second term making it negligible for waiting times much longer than $\tau_Q$. The same dephasing can be obtained with a smooth ramp that slows down in the ferromagnetic phase. Assuming sufficient dephasing we obtain also higher order kink correlators and the ferromagnetic correlation function.

==> correlator_data/ds128.dat <==
0.17677669529663687	-0.9971337378465183
0.2651650429449553	-0.9927431988213792
0.35355339059327373	-0.9866816852681543
0.44194173824159216	-0.9788012178231691
0.5303300858899106	-0.9693009992250207
0.618718433538229	-0.9581619254679692
0.7071067811865475	-0.9454272605509901
0.795495128834866	-0.9311462198334663
0.8838834764831843	-0.9153736617659055
0.9722718241315027	-0.8981697674369714
1.0606601717798212	-0.8795996900727237
1.1490485194281397	-0.8597331806049676
1.237436867076458	-0.8386441925375129
1.3258252147247764	-0.8164104693622228
1.4142135623730951	-0.7931131178088326
1.5026019100214134	-0.7688361701077991
1.590990257669732	-0.7436661384280082
1.6793786053180502	-0.717691564485173
1.7677669529663687	-0.6910025672273781
1.8561553006146871	-0.6636903912841214
1.9445436482630054	-0.6358469600615879
2.032931995911324	-0.6075644289748651
2.1213203435596424	-0.5789347569895542
2.2097086912079607	-0.5500492809124226
2.2980970388562794	-0.5209983014742017
2.3864853865045976	-0.49187068764548675
2.474873734152916	-0.46275349443718256
2.5632620818012346	-0.4337315986729416
2.651650429449553	-0.40488735387679425
2.7400387770978716	-0.37630026575128495
2.8284271247461903	-0.34804668967012614
2.916815472394508	-0.3201995515035497
3.005203820042827	-0.2928280930280417
3.093592167691145	-0.2659976430526691
3.181980515339464	-0.23976941530032503
3.270368862987782	-0.2142003339353851
3.3587572106361003	-0.1893428874776306
3.447145558284419	-0.16524501167599348
3.5355339059327373	-0.141950001697737
3.6239222535810556	-0.11949645378592116
3.7123106012293743	-0.0979182362738073
3.8006989488776926	-0.07724448960619819
3.889087296526011	-0.05749965472876911
3.9774756441743295	-0.03870352894671539
4.065863991822648	-0.020871348066814878
4.1542523394709665	-0.0040138933817189274
4.242640687119286	0.011862378195260174
4.331029034767603	0.026755182761456286
4.419417382415921	0.04066623892326317
4.5078057300642405	0.05360108042323444
4.596194077712559	0.06556885425852783
4.684582425360877	0.07658210672498414
4.772970773009195	0.08665655982683396
4.8613591206575135	0.09581088046821738
4.949747468305832	0.10406644475296667
5.038135815954151	0.11144709960736938
5.126524163602469	0.11797892377113753
5.2149125112507875	0.12368999002096813
5.303300858899106	0.12861013027073365
5.391689206547424	0.13277070497517515
5.480077554195743	0.1362043780265636
5.568465901844061	0.1389448981134127
5.656854249492381	0.14102688729092058
5.745242597140698	0.14248563732477762
5.833630944789016	0.1433569141983315
5.922019292437335	0.14367677103880644
6.010407640085654	0.14348136961096272
6.098795987733972	0.1428068104583672
6.18718433538229	0.1416889717332345
6.2755726830306084	0.14016335674898953
6.363961030678928	0.13826495030562036
6.452349378327246	0.13602808387517626
6.540737725975564	0.13348630978407383
6.629126073623882	0.1306722845840595
6.717514421272201	0.12761766185703155
6.805902768920519	0.12435299474328244
6.894291116568838	0.12090764851289136
6.982679464217156	0.11730972350956394
7.0710678118654755	0.11358598878263235
7.159456159513793	0.10976182668245904
7.247844507162111	0.1058611886290566
7.33623285481043	0.1019065621720291
7.424621202458749	0.09791894934707729
7.513009550107067	0.09391785620224688
7.601397897755385	0.08992129322427517
7.689786245403703	0.08594578624480356
7.778174593052022	0.08200639725772618
7.866562940700341	0.07811675443653864
7.954951288348659	0.07428909051362438
8.043339635996977	0.07053428857511784
8.131727983645296	0.06686193424247437
8.220116331293614	0.06328037323081871
8.308504678941933	0.05979677254595798
8.39689302659025	0.056417186348114316
8.485281374238571	0.05314662169130585
8.573669721886889	0.04998910671441574
8.662058069535206	0.04694775867007805
8.750446417183525	0.044024851143108425
8.838834764831843	0.04122187996308991
8.927223112480162	0.038539627208110716
9.015611460128481	0.03597822290152575
9.103999807776798	0.03353720408564708
9.192388155425117	0.03121557093399186
9.280776503073435	0.02901184038244502
9.369164850721754	0.02692409685311181
9.457553198370073	0.024950039912046813
9.54594154601839	0.023087029673851255
9.63432989366671	0.0213321297599791
9.722718241315027	0.01968214782638221
9.811106588963346	0.018133674318086188
9.899494936611665	0.016683118971432934
9.987883284259983	0.015326746044406382
